A search for close binary systems in the SALT survey of hydrogen-deficient stars using {\it TESS}

The {\it TESS} periodograms of the SALT survey catalogue of hydrogen-deficient stars were searched for evidence of short-period variability. Periodic light curve variations were identified in 16 stars out of 153 catalogue objects, of which 10 were false positives. From the remaining 6 identified variables, Ton S 415 is a known close binary system and the sixth close binary containing a hydrogen-deficient hot subdwarf. Radial velocity and SED analyses ruled out the remaining 5 as close binary systems; the causes of their variability remain uncertain. With one or more K-type companions, BPS CS 22956-0094 may be a wide binary or triple. From this SALT+{\it TESS} sample, the fraction of close binaries stands at $ 1/29 \approx 3.5\%$ for intermediate helium hot subdwarfs and $0/124 = 0\%$ for extreme helium subdwarfs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
